Optimal Task Assignment and Path Planning using Conflict-Based Search with Precedence and Temporal Constraints

The Multi-Agent Path Finding (MAPF) problem entails finding collision-free paths for a set of agents, guiding them from their start to goal locations. However, MAPF does not account for several practical task-related constraints. For example, agents may need to perform actions at goal locations with specific execution times, adhering to predetermined orders and timeframes. Moreover, goal assignments may not be predefined for agents, and the optimization objective may lack an explicit definition. To incorporate task assignment, path planning, and a user-defined objective into a coherent framework, this paper examines the Task Assignment and Path Finding with Precedence and Temporal Constraints (TAPF-PTC) problem. We augment Conflict-Based Search (CBS) to simultaneously generate task assignments and collision-free paths that adhere to precedence and temporal constraints, maximizing an objective quantified by the return from a user-defined reward function in reinforcement learning (RL). Experimentally, we demonstrate that our algorithm, CBS-TA-PTC, can solve highly challenging bomb-defusing tasks with precedence and temporal constraints efficiently relative to MARL and adapted Target Assignment and Path Finding (TAPF) methods.

==> rebuttal.txt <==
Thank you for your informative feedback and questions. For clarifications, consider the following example:

Agents:

    Agent_A (tools: R, G), 
    Agent_B (tools: G, B)
    
Bombs: 

    Bomb_1 (sequence: RG, location: Node_1, fuse_length: 5 minutes),
    Bomb_2 (sequence: GB, location: Node_2, fuse_length: 3 minutes)

A goal consists of an action (not vertex movements) executed at a vertex. Example:

goal_1 = {action: (Bomb_1, R), location: Node_1}
goal_2 = {action: (Bomb_1, G), location: Node_1}
goal_3 = {action: (Bomb_2, G), location: Node_2} 
goal_4 = {action: (Bomb_2, B), location: Node_2}

The task comprises all the goals.

task = [goal_1, goal_2, goal_3, goal_4] 

A subtask is a subset of the task. Example: 

subtask_1 = [goal_3, goal_4]
subtask_2 = [goal_1, goal_2] 

HeuristicSort() sorts the task using a user-defined heuristic, further discussed in Section 7. For example, we sort using fuse length in ascending order to attend to bombs with shorter fuses. Example:

sorted_task = [goal_3, goal_4, goal_1, goal_2] 

Partition() creates subtasks using a user-defined hyperparameter. Example with 1 bomb per subtask:

task = [subtask_1, subtask_2]

SubtaskSolution() solves each subtask, starting with subtask_1. Subtask actions are the corresponding actions of goals. Combinations of task assignments are generated from subtasks. Example using subtask_1, with pruning from tool allocations:

task_assignment_1 = {Agent_A: [goal_3], Agent_B: [goal_4]}
task_assignment_2 = {Agent_A: [goal_4], Agent_B: [goal_3]} (pruned)
task_assignment_3 = {Agent_A: [goal_3, goal_4], Agent_B: []} (pruned)
task_assignment_4 = {Agent_A: [], Agent_B: [goal_3, goal_4]}

A solution comprises the paths, consisting of states (s) and actions (a), of all agents. Vertex movements (a_move) and goal actions (a_goal_N) are differentiated for clarity. Solutions are evaluated by obtaining rewards (r) through rollouts in an RL environment with a user-defined reward function and dynamics. Example using subtask_1's trajectories (paths + rewards) with task_assignment_1 indexed by timesteps:

Agent_A_trajectory_subtask_1 = [s_0, a_move_0, r_0, ..., s_t1A, a_goal_3_t1A, r_t1A, ..., s_t1B, a_move_t1B, r_t1B]
Agent_B_trajectory_subtask_1 = [s_0, a_move_0, r_0, ..., s_t1B, a_goal_4_t1B, r_t1B]   

The subtask's return is obtained by summing rewards across agents and the time horizon of trajectories. Maximum return is known by design. With team reward (same reward for all agents) proportionate to the sequence length of the bomb if defused (e.g. r_t1B = 2 X 10 for Bomb_2) and zero otherwise, maximum return for subtask_1 = 20 X 2. 

A maximum return solution implies a conflict-free solution as an exploded bomb disappears and collisions have negative rewards by design.

The current subtask's solution continues from the previous subtask. Example of Agent_A's trajectory for subtask_2 after subtask_1:

Agent_A_trajectory_subtask_2 = [s_(t1B + 1), a_move_(t1B + 1) / a_goal_N_(t1B + 1), r_(t1B + 1), ...]

The task solution is stitched together by sequentially concatenating the trajectories in solutions from each subtask using solution.append(). 

Section 4.3:

Unlike our work, precedence constraints in the literature assume an unrealistic action execution time of zero. Hence, we can impose whether the start/end of an action happens before the start/end of another action.

Section 6.3.1:

Given 15 bombs per region, an agent's expected maximum return is 15 X 2 X 10 = 300 per region, with bombs with sequence length uniformly sampled from [1, 3]. The best performance for MAPPO was 80 for the Forest region, with approximately 4 out of 15 bombs defused after 2 weeks of training time, hence evidently poor. 

Baselines:

To the best of our knowledge, TAPF-PTC is a new problem that bridges MARL and TAPF our work first proposes solutions under the CBS framework. Given the novelty of TAPF-PTC with limited related works in our opinion, we seek your kind understanding of the limited number of baselines for comparisons. Adapting other MAPF/TAPF algorithms to solve TAPF-PTC is highly non-trivial and an area for future research to conduct fair comparisons.
